Additive Approximations in High Dimensional Nonparametric Regression via the SALSA

High dimensional nonparametric regression is an inherently difficult problem with known lower bounds depending exponentially in dimension. A popular strategy to alleviate this curse of dimensionality has been to use additive models of \emph{first order}, which model the regression function as a sum of independent functions on each dimension. Though useful in controlling the variance of the estimate, such models are often too restrictive in practical settings. Between non-additive models which often have large variance and first order additive models which have large bias, there has been little work to exploit the trade-off in the middle via additive models of intermediate order. In this work, we propose SALSA, which bridges this gap by allowing interactions between variables, but controls model capacity by limiting the order of interactions. SALSA minimises the residual sum of squares with squared RKHS norm penalties. Algorithmically, it can be viewed as Kernel Ridge Regression with an additive kernel. When the regression function is additive, the excess risk is only polynomial in dimension. Using the Girard-Newton formulae, we efficiently sum over a combinatorial number of terms in the additive expansion. Via a comparison on $15$ real datasets, we show that our method is competitive against $21$ other alternatives.

==> icml-rebuttal.txt <==
We thank all reviewers for the feedback.

Reviewer 1:

- re: theoretical result.
Turned out we were using a weak result for the eigendecay in a Sobolev class. Once we
used the correct decay, we got the correct rate. Thanks for pointing this out!

- re: choice of features/ predictor:
This is given in section D of the appendix along with our reasons for doing so.

- re: randomness/ noise in the experiments
In our experiments, we didn't shuffle the data as you have done. We just split them 
randomly into one training and testing sets and reported the error on the test set. 
However, we agree that shuffling and reporting the averages are a better comparison.
(We did something similar in our synthetic experiments (Fig 1) by generating
independent datasets on each run.)
But we reran the real experiments and are reporting the mean and the std-error 
(std/sqrt(# experiments)) at the end of the rebuttal. (It is customary to  use the 
std-error as opposed to the std, e.g. when two sample testing two gaussians with large
variances, you collect several samples and compare the empirical mean against the
empirical-std/sqrt(# samples)). The rankings seem to be about the same although as you
point out some datasets are still noisy (e.g. blog). We will rephrase some of our text
accordingly.



Reviewer 3:

Bach 2009: Thanks for the reference - we will cite this. Bach's paper is on MKL
whereas we do not really intend to learn the kernel. Our use of the additive kernel
is to reduce the complexity of the class and is very different to the goal of Bach.

Efficiency of Computing eqn(5): 
This is one of the key points in the paper and can be computed in O(Dd^2) time as
opposed to $O(D^d)$ time. It is explained in the 2-3 paragraphs after (5).



Reviewer 4:

Which kernels ? Any kernel which can be written as a tensor product of the kernels on
each dimension can be used. For e.g. in the Gaussian case, if we use the same bandwidth
for all D-choose-d kernels, or pick bandwidths h_1,h_2,... h_D and use the corresponding
h_i whenever the i^th coordinate appears, it can be written this way. In our experiments,
we use the latter approach. We will add more detail in the paper.

re: presentation of empirical results: Thanks for the suggestions, we agree with you
mostly and will incorporate those changes.




Results
=======
The results are the "avg Test Sq.Error over 30 runs" +/- "std-error", "Time"
They are given in sorted order. Not showing some poorly performing methods at the end
due to 5000 character limit.

Airfoil
Method: GBRT, Err: 3.699211e-01 +/- 0.006368, Time:5.36 s
Method: MARS, Err: 4.900934e-01 +/- 0.006054, Time:86.20 s
Method: SALSA, Err: 4.910758e-01 +/- 0.006675, Time:21.20 s
Method: M5P, Err: 4.960106e-01 +/- 0.016050, Time:17.86 s
Method: LL, Err: 4.974269e-01 +/- 0.007112, Time:11.58 s
Method: LASSO, Err: 4.977163e-01 +/- 0.006629, Time:1.88 s
Method: KRR, Err: 4.994275e-01 +/- 0.006746, Time:1.49 s
Method: LQ, Err: 4.997986e-01 +/- 0.006803, Time:24.63 s
Method: SV-nu, Err: 5.120234e-01 +/- 0.007184, Time:12.81 s
Method: LR, Err: 5.125612e-01 +/- 0.007022, Time:0.04 s
Method: COSSO, Err: 5.447684e-01 +/- 0.030788, Time:31.06 s
Method: regTree, Err: 5.478079e-01 +/- 0.014028, Time:0.24 s
Method: GP, Err: 5.777450e-01 +/- 0.032375, Time:14.13 s
Method: SV-eps, Err: 6.317633e-01 +/- 0.008014, Time:1.55 s
Method: KNN, Err: 8.139842e-01 +/- 0.012503, Time:0.19 s
Method: NW, Err: 8.435121e-01 +/- 0.012045, Time:4.33 s
Method: BF, Err: 9.553430e-01 +/- 0.012355, Time:82.89 s
...

Speech
Method: MARS, Err: 1.886635e-02 +/- 0.000425, Time:7.44 s
Method: SALSA, Err: 3.165091e-02 +/- 0.000935, Time:6.73 s
Method: GP, Err: 3.412899e-02 +/- 0.001083, Time:4.97 s
Method: LQ, Err: 3.482135e-02 +/- 0.004744, Time:6.22 s
Method: GBRT, Err: 4.169216e-02 +/- 0.000936, Time:3.58 s
Method: KRR, Err: 4.378518e-02 +/- 0.001422, Time:0.63 s
Method: M5P, Err: 4.927832e-02 +/- 0.001861, Time:5.15 s
Method: regTree, Err: 6.713757e-02 +/- 0.001804, Time:0.10 s
Method: SV-nu, Err: 8.394053e-02 +/- 0.003686, Time:18.81 s
Method: LASSO, Err: 8.968835e-02 +/- 0.002718, Time:16.57 s
Method: LR, Err: 8.978255e-02 +/- 0.002685, Time:0.02 s
...

Skillcraft
Method: SALSA, Err: 5.385468e-01 +/- 0.005357, Time:75.99 s
Method: GP, Err: 5.390974e-01 +/- 0.005454, Time:114.01 s
Method: KRR, Err: 5.505176e-01 +/- 0.005797, Time:10.10 s
Method: GBRT, Err: 5.677342e-01 +/- 0.006277, Time:10.74 s
Method: SV-nu, Err: 6.545533e-01 +/- 0.006909, Time:59.35 s
Method: SV-eps, Err: 7.001738e-01 +/- 0.007419, Time:5.54 s
Method: LASSO, Err: 7.104703e-01 +/- 0.098104, Time:2.56 s
Method: MARS, Err: 7.306918e-01 +/- 0.188332, Time:16.76 s
Method: RBFI, Err: 7.966417e-01 +/- 0.008776, Time:1.01 s
Method: LR, Err: 8.061446e-01 +/- 0.117273, Time:0.04 s
Method: SI, Err: 8.786962e-01 +/- 0.009332, Time:5.40 s
...



==> nips-rebuttal--yaoliang.txt <==
We thank all reviewers for the feedback. 

Computational complexity:
Some of you have pointed out a scalability with n. This is true - as is the 
case with several other kernel methods. While this is an important practical problem,
it is beyond the scope of this work. The goal of the work was to introduce additive
models of higher order and tackle the combinatorial cost in doing so. 
Some of our ideas to address scalability with n are random features [1] or using 
divide & conquer techniques [2].
We shall update the paper with a short description on this. But a proper development/
implementation will have to go in a longer version as it might dilute the message of
the paper - which is that additive order is a method to control bias/variance.

Software:
Out matlab implementation is ready to be released. We will also work on an R version.

Reviewer 1:
- All curves/ tables report the root mean squared error on a test set.
- We will add SE in Figure 1, and defer SE in Table 1 to appendix.

Reviewer 3:
- In practice, nonparametric regression can only be reliably applied in under 4/5 
  dimensions. Even 10 is considered "High" in nonparametric regression. While D ~= 1000
  would be nice, we believe its pretty significant that we could go up to D~= 100.
- Making nonparametric regression methods work on high dimensions is very challenging, for both computational and statistical reasons. This is very different from parametric methods such as Lasso. As indicated in the paper, naively computing the Dth order kernel takes O(D^d) time, which can be prohibitive even for small D and d. Under mild conditions we were able to reduce the computation time to O(n^2 d^2 D). Statistically, the bound on excess risk scales with the dimension D as O(D^{2d}), see Theorem 2, which is already a significant improvement than the usual exponential dependence. To demonstrate the idea we limited ourselves to datasets with moderate sample size and dimension so that our bounds would still be meaningful. In principle, when combined with randomization tricks such as [1] to take care of the O(n^2) dependence, our algorithm should be able to scale to much larger dimension and sample size. We prefer to pursue this direction in the future, other than in the current work to not dilute the main idea.

Reviewer 5:
- We couldn't find software for Luo et al. Implementing their method is not
  straightforward. We will perform experiments with Grad-boosted trees.
- Scalability: please see the top.

Reviewer 6:
- Comparing/Estimating bias and variance: In theory, bounding the bias for an
  additive model seems challenging - we are working on this right now. 
  In the experiments, while the total squared error on the test set can be computed, 
  we don't think it is possible (or makes sense for that matter) to compute the bias 
  and variance separately. Do you have any suggestions ?
- We agree with your point about KRR and GPs. We think this is an implementation
  issue. For GPs, GPML chooses hyper parameters by marginalising the GP
  marginal likelihood. For KRR our implementation directly uses cross validation.

[1] Rahimi A, Recht B, 2007. Random Features for Large Scale Kernel Machines.
[2] Zhang Y et al, 2013. Divide and Conquer Kernel Ridge Regression.

